Approximate Structure Construction Using Large Statistical Swarms

In this paper we describe a novel local algorithm for large statistical swarms using "harmonic attractor dynamics", by means of which a swarm can construct harmonics of the environment. This in turn allows the swarm to approximately reconstruct desired structures in the environment. The robots navigate in a discrete environment, completely free of localization, being able to communicate with other robots in its own discrete cell only, and being able to sense or take reliable action within a disk of radius $r$ around itself. We present the mathematics that underlie such dynamics and present initial results demonstrating the proposed algorithm.

==> figures/harmonics_arrow.txt <==
Harmonic 1: lambda = 1.000000, coefficient = 0.445443. Is good? 1
Harmonic 18: lambda = 0.437938, coefficient = -0.260531. Is good? 1
Harmonic 9: lambda = 0.734512, coefficient = 0.240065. Is good? 1
Harmonic 8: lambda = 0.770706, coefficient = -0.201568. Is good? 1
Harmonic 17: lambda = 0.453710, coefficient = -0.188549. Is good? 1
Harmonic 5: lambda = 0.869026, coefficient = -0.149289. Is good? 1
Harmonic 2: lambda = 0.976517, coefficient = 0.123683. Is good? 1
Harmonic 13: lambda = 0.612942, coefficient = -0.131865. Is good? 1
Harmonic 91: lambda = -0.034347, coefficient = 0.124247. Is good? 1
Harmonic 88: lambda = 0.049983, coefficient = -0.128871. Is good? 1
Harmonic 15: lambda = 0.504553, coefficient = 0.102889. Is good? 1
Harmonic 6: lambda = 0.832899, coefficient = 0.098186. Is good? 1
Harmonic 49: lambda = 0.226928, coefficient = 0.097650. Is good? 1
Harmonic 84: lambda = 0.090438, coefficient = 0.086526. Is good? 1
Harmonic 4: lambda = 0.920376, coefficient = -0.081160. Is good? 1
Harmonic 42: lambda = -0.259523, coefficient = -0.085377. Is good? 1
Harmonic 28: lambda = 0.356458, coefficient = -0.080654. Is good? 1
Harmonic 36: lambda = -0.288300, coefficient = -0.078603. Is good? 1
Harmonic 65: lambda = -0.167122, coefficient = -0.086952. Is good? 1
Harmonic 14: lambda = 0.526864, coefficient = -0.068453. Is good? 1
Harmonic 66: lambda = -0.164091, coefficient = 0.076031. Is good? 1
Harmonic 16: lambda = 0.481539, coefficient = 0.068847. Is good? 1
Harmonic 77: lambda = 0.136085, coefficient = 0.067703. Is good? 1
Harmonic 92: lambda = 0.031643, coefficient = 0.068101. Is good? 1
24 harmonics out of 95 were chosen.


